Swarm-SLAM : Sparse Decentralized Collaborative Simultaneous Localization and Mapping Framework for Multi-Robot Systems

Collaborative Simultaneous Localization And Mapping (C-SLAM) is a vital component for successful multi-robot operations in environments without an external positioning system, such as indoors, underground or underwater. In this paper, we introduce Swarm-SLAM, an open-source C-SLAM system that is designed to be scalable, flexible, decentralized, and sparse, which are all key properties in swarm robotics. Our system supports inertial, lidar, stereo, and RGB-D sensing, and it includes a novel inter-robot loop closure prioritization technique that reduces communication and accelerates convergence. We evaluated our ROS-2 implementation on five different datasets, and in a real-world experiment with three robots communicating through an ad-hoc network. Our code is publicly available: https://github.com/MISTLab/Swarm-SLAM

==> backend_table.csv <==
dataset,robots,decate,doorate,distate,dectime,doortime,disttime,deccomm,doorcomm,distcomm
KITTI 00,2,\textbf{2.17},9.08,3.77,\textbf{20.11},230.85,70.903,\textbf{280.00},30045.50,13499.49
KITTI-360 09,5,\textbf{4.02},6.67,7.15,196.93,102.51,\textbf{70.82},\textbf{484.91},3241.21,4485.13
GrAco Ground,3,\textbf{6.19},33.73,8.47,\textbf{8.06},120.25,143.79,\textbf{105.82},44686.69,78162.42
M2DGR Gate,3,\textbf{0.70},1.35,3.07,\textbf{1.42},5.02,7.85,\textbf{51.29},242.02,721.39
S3E Square,3,\textbf{4.20},9.74,20.21,\textbf{6.05},50.31,26.98,\textbf{80.97},1261.12,620.19
S3E College,3,\textbf{3.57},25.32,4.13,\textbf{11.96},125.42,35.62,\textbf{150.37},3420.23,3012.28

==> communication.csv <==
datum,size
CosPlace,0
NetVLAD,0
3D Keypoints,0
ScanContext,0
PointCloud,0

==> datasets_info.csv <==
dataset,robots,sensors,length,size
KITTI 00,2,stereo,3835,26.4
KITTI-360 09,5,lidar,10714,26.9
GrAco Ground,3,lidar,1427,72.9
M2DGR Gate,3,lidar,484,8.3
S3E Square,3,stereo \& lidar,2286,19.1
S3E College,3,stereo \& lidar,3335,31.7
S3E Playground,3,stereo \& lidar,1232,8.7
S3E Laboratory,3,stereo \& lidar,468,10.3

==> frameworks.csv <==
framework,sensor,decentralized,sporadic,sparse,robust
DSLAM~\cite{cieslewskidataefficientdecentralizedvisual2018},s,\checkmark, , , 
DOOR-SLAM~\cite{lajoiedoorslamdistributedonline2020},{s,l},\checkmark,\checkmark, ,\checkmark
Kimera-Multi~\cite{tiankimeramultirobustdistributed2022},s,\checkmark,\checkmark, ,\checkmark
Disco-SLAM~\cite{huangdiscoslamdistributedscan2022},l,\checkmark,\checkmark, ,\checkmark
LAMP 2.0~\cite{changlamprobustmultirobot2022a},l, , ,\checkmark,\checkmark
maplab 2.0~\cite{cramariucmaplabmodularmultimodal2022},{s,d,l}, , , ,\checkmark
\shortname,{s,d,l},\checkmark,\checkmark,\checkmark,\checkmark

==> frontend_table.csv <==
dataset,robots,globaldesc,vertices,loops
KITTI 00,2,0,0,0
KITTI-360 09,5,0,0,0
M2DGR Gate,3,0,0,0
S3E Square,3,0,0,0
S3E College,3,0,0,0
S3E Laboratory,3,0,0,0

==> real_exp_table.csv <==
robots,totaltime,pgotime,pgotimestd,sparsificationtime,sparsificationtimestd,length,objvalue,nbkf,nbloops,nboutliers,totalcomm
3,4201.00,5.52,7.11,2.71,2.39,475.42,7799.69,3103,67,10,94.95
